Serving a Revisable World: Versioned Execution for Interruptible Agents

LLM agents revise running tasks when users change instructions, tools fail, or new information changes a plan. Today's servers express a revision as aborting old requests and submitting replacements. Yet the old execution's buffered output and outstanding work must stop affecting the application, while completed KV state may still be useful to its replacement. Handling these obligations separately can leave obsolete effects publishable and force the successor to rebuild valid state. We present \retire, a serving control-plane redesign around \emph{versioned execution}. Requests own scheduling and memory resources; execution versions own \emph{authority}, the permission to publish output or install state for the current execution. \retire first revokes obsolete work, then bounds its remaining execution and certifies the completed prefix its successor can inherit. The successor runs from that state while isolated old resources are reclaimed asynchronously. This unifies fast invalidation and selective preservation in one version transition. We implement \retire in vLLM across output publication, GPU execution, KV handoff, tiered recovery, and distributed and multi-tenant serving. Correctness experiments verify current-version output and valid state inheritance across these paths. Combining invalidation with inheritance reduces revision-to-successor time-to-first-token by a median 17.1\% in controlled paired experiments. A replay of recorded coding-agent interruption arrivals emits no obsolete output and keeps every final version progressing through repeated revisions. \retire turns abort-and-restart into a coordinated handoff that stops obsolete work quickly and preserves useful work for its successor.

==> figures/state_handoff_gb200.dat <==
churn retention ret_err_minus ret_err_plus offload off_err_minus off_err_plus native_retained retire_retained
0.50 0.992544 0.002620 0.027560 0.499767 0.001057 0.021690 7168 7168
0.75 0.985774 0.005788 0.040647 0.532454 0.013783 0.037586 7168 7168
0.80 0.988562 0.005542 0.052394 0.520665 0.001344 0.040375 7168 7168
0.85 0.990965 0.002557 0.036410 0.500235 0.004358 0.001468 7168 7168
0.90 0.989523 0.012317 0.041367 0.517627 0.010950 0.046267 7168 7168
0.95 0.987582 0.004251 0.040453 0.517462 0.068624 0.001888 7168 7168
1.00 5.061457 0.203245 0.007222 2.649134 0.070362 0.132360 0 7168
1.05 5.073646 0.179427 0.004861 2.749378 0.022549 0.033603 0 7168
1.10 5.052291 0.184874 0.025076 2.668129 0.008376 0.053343 0 7168


==> figures/state_handoff_h100.dat <==
churn retention ret_err_minus ret_err_plus offload off_err_minus off_err_plus native_retained retire_retained
0.50 0.997883 0.396048 0.090796 0.797870 0.135717 0.095512 7168 7168
0.75 1.583730 0.139496 0.059283 0.785710 0.104146 0.104491 6560 7168
0.80 1.587990 0.047241 0.016617 0.699438 0.099625 0.025656 6560 7168
0.85 4.819543 0.021399 0.136655 2.290183 0.036152 0.030601 2464 7168
0.90 4.931638 0.048242 0.096944 2.312664 0.248813 0.050654 2464 7168
0.95 6.874868 0.223667 0.025759 3.268208 0.039446 0.035380 0 7168
1.00 6.506535 0.316234 0.404352 3.838306 0.915488 0.427354 0 7168
1.05 6.786299 0.106421 0.137326 3.246613 0.034570 0.075525 0 7168
1.10 6.794205 0.153123 0.123893 3.225917 0.011340 0.061180 0 7168

